Monte Carlo Path Tracing and Statistical Event Detection for Event Camera Simulation

This paper presents a novel event camera simulation system fully based on physically based Monte Carlo path tracing with adaptive path sampling. The adaptive sampling performed in the proposed method is based on a statistical technique, hypothesis testing for the hypothesis whether the difference of logarithmic luminances at two distant periods is significantly larger than a predefined event threshold. To this end, our rendering system collects logarithmic luminances rather than raw luminance in contrast to the conventional rendering system imitating conventional RGB cameras. Then, based on the central limit theorem, we reasonably assume that the distribution of the population mean of logarithmic luminance can be modeled as a normal distribution, allowing us to model the distribution of the difference of logarithmic luminance as a normal distribution. Then, using Student's t-test, we can test the hypothesis and determine whether to discard the null hypothesis for event non-occurrence. When we sample a sufficiently large number of path samples to satisfy the central limit theorem and obtain a clean set of events, our method achieves significant speed up compared to a simple approach of sampling paths uniformly at every pixel. To our knowledge, we are the first to simulate the behavior of event cameras in a physically accurate manner using an adaptive sampling technique in Monte Carlo path tracing, and we believe this study will contribute to the development of computer vision applications using event cameras.

==> localSettings.yaml <==
onlyOneBackup: 1
backupExtension: ".bak"
defaultIndent: "  "

logFilePreferences:
  showEveryYamlRead: 0
  showAmalgamatedSettings: 0

replacements:
  - amalgamate: 0
  - substitution: s/\h+/ /g
    lookForThis: 1
    when: before
  - this: "　"
    that: " "
    lookForThis: 1
    when: before

modifyLineBreaks:
  textWrapOptions:
    columns: 9999
  preserveBlankLines: 1
  condenseMultipleBlankLinesInto: 1
  multipleSpacesToSingle: 1
  removeBlockLineBreaks: 1
  removeSentenceLineBreaks: 1
  removeTrailingWhiteSpace: 1
  separator: ""

lookForAlignDelims:
  tabular:
    delims: 0
  cases:
    delims: 0
  tblr:
    delims: 1
    alignDoubleBackSlash: 1
    spacesBeforeDoubleBackSlash: 1
    multiColumnGrouping: 0
    alignRowsWithoutMaxDelims: 1
    spacesBeforeAmpersand: 1
    spacesAfterAmpersand: 1
    justification: left
    alignFinalDoubleBackSlash: 1
    dontMeasure: 0
    delimiterRegEx: '(?<!\\)(&)'
    delimiterJustification: left
  align:
    delims: 1
    alignDoubleBackSlash: 0
    spacesBeforeDoubleBackSlash: 1
    multiColumnGrouping: 0
    alignRowsWithoutMaxDelims: 1
    spacesBeforeAmpersand: 1
    spacesAfterAmpersand: 0
    justification: left
    alignFinalDoubleBackSlash: 0
    dontMeasure: 0
    delimiterRegEx: '(?<!\\)(&)'
    delimiterJustification: left
  gather:
    delims: 1
    alignDoubleBackSlash: 0
    spacesBeforeDoubleBackSlash: 1
    multiColumnGrouping: 0
    alignRowsWithoutMaxDelims: 1
    spacesBeforeAmpersand: 1
    spacesAfterAmpersand: 0
    justification: left
    alignFinalDoubleBackSlash: 0
    dontMeasure: 0
    delimiterRegEx: '(?<!\\)(&)'
    delimiterJustification: left

